The PetShop Dataset -- Finding Causes of Performance Issues across Microservices

Identifying root causes for unexpected or undesirable behavior in complex systems is a prevalent challenge. This issue becomes especially crucial in modern cloud applications that employ numerous microservices. Although the machine learning and systems research communities have proposed various techniques to tackle this problem, there is currently a lack of standardized datasets for quantitative benchmarking. Consequently, research groups are compelled to create their own datasets for experimentation. This paper introduces a dataset specifically designed for evaluating root cause analyses in microservice-based applications. The dataset encompasses latency, requests, and availability metrics emitted in 5-minute intervals from a distributed application. In addition to normal operation metrics, the dataset includes 68 injected performance issues, which increase latency and reduce availability throughout the system. We showcase how this dataset can be used to evaluate the accuracy of a variety of methods spanning different causal and non-causal characterisations of the root cause analysis problem. We hope the new dataset, available at https://github.com/amazon-science/petshop-root-cause-analysis/ enables further development of techniques in this important area.

==> checklist.txt <==
For all authors...

1    (a) Do the main claims made in the abstract and introduction accurately reflect the paper's contributions and scope?

YES

    (b) Have you read the ethics review guidelines and ensured that your paper conforms to them?

YES

    (c) Did you discuss any potential negative societal impacts of your work?
    
YES, we have added a limitation section that the observability dataset may not be representative and general. 

    (d) Did you describe the limitations of your work?

YES, we have a limitation section. 


If you ran experiments...

    (a) Did you include the code, data, and instructions needed to reproduce the main experimental results (either in the supplemental material or as a URL)?
    
YES, you can reproduce the experimental results by running a script in the supplemental materials.

    (b) Did you specify all the training details (e.g., data splits, hyperparameters, how they were chosen)?

YES, in the experimental details and/or code.

    (c) Did you report error bars (e.g., with respect to the random seed after running experiments multiple times)?

NO.

    (d) Did you include the amount of compute and the type of resources used (e.g., type of GPUs, internal cluster, or cloud provider)?

No, but running time of the experiments is only a few seconds. It takes days to generate the data. That is why we would like to share it. 

If you are using existing assets (e.g., code, data, models) or curating/releasing new assets...

    (a) If your work uses existing assets, did you cite the creators?

YES

    (b) Did you mention the license of the assets?
    
YES

    (c) Did you include any new assets either in the supplemental material or as a URL?

YES

    (d) Did you discuss whether and how consent was obtained from people whose data you're using/curating?

N/A

    (e) Did you discuss whether the data you are using/curating contains personally identifiable information or offensive content?

N/A


If you used crowdsourcing or conducted research with human subjects...

N/A
